Measurement of the decay of laser-driven linear plasma wakefields

We present the first measurements of the temporal decay rate of one-dimensional, linear Langmuir waves excited by an ultra-short laser pulse. Langmuir waves with relative amplitudes of approximately $6\%$ were driven by $1.7$ J, $50$ fs laser pulses in hydrogen and deuterium plasmas of density $n_{e0} = 8.4 \times 10^{17}$ cm$^{-3}$. The wakefield lifetimes were measured to be $\tau^\mathrm{H_2}_\mathrm{wf} = (9\pm2)$ ps and $\tau^\mathrm{D_2}_\mathrm{wf} = (16\pm8)$ ps respectively for hydrogen and deuterium. The experimental results were found to be in good agreement with 2D particle-in-cell simulations. In addition to being of fundamental interest, these results are particularly relevant to the development of laser wakefield accelerators (LWFAs) and wakefield acceleration schemes using multiple pulses, such as multi-pulse laser wakefield accelerators (MP-LWFAs).

==> import.sty.txt <==
% import.sty  Ver 6.2  01-Apr-2020  Donald Arseneau  (asnd@triumf.ca)
%
% This software is in the public domain; free of any restrictions.
%
% Two new \LaTeX\ commands, "\import {<full-path>} {<file>}" and 
% "\subimport {<path-extension>} {<file>}" are defined to input a file 
% from another directory, allowing that file to find its own inputs
% (using "\input", "\includegraphics" etc.) in that directory.
% Alias command names are "\inputfrom" and "\subinputfrom".
%
% Also provided are "\includefrom" and "\subincludefrom", which are
% based on the "\include" command, rather than "\input".
%
% For example, if a remote file "/user/friend/work/report.tex" has contents:
%
%      My graph: \includegraphics{picture}
%      \input{explanation}
%
% then you can safely input that file in your own document with the command
% "\import{/user/friend/work/}{report}"; the explanation and picture will 
% be taken from the "/user/friend/work/" directory.
%
% The <full-path> argument for "\import" can be a full absolute path
% or a relative path starting from the main working directory for the document.
% The "\subimport" command facilitates nesting of file imports. It takes a
% relative <path-extension> based on the location of the current file.
%
% For example, if a file is imported (using either command) from directory
% "abc/" and that file contains the command "\subimport{lmn/}{xyz}" then
% file "abc/lmn/xyz.tex" is input, and any "\input" commands in that file
% will read files from directory "abc/lmn/".
%
% Find more documentation in import.tex or import.pdf.
%
% A hook "\import@path@fix" is provided to reformat the import path
% to fit the syntax of a particular operating system.  It *could* be
% defined to convert unix-style path names to the local format. The default
% definition ensures paths end with "/" on most systems, but removes
% "][" from within sub-import directory paths on VMS systems.
%
% Presently, the paths are defined `locally' (not globally) so input
% files must have balanced grouping.
%====================== END INSTRUCTIONS ===========================

\ProvidesPackage{import}[2020/04/01 \space  v 6.2]
\ProcessOptions

\@ifundefined{import}{%
 \newcommand{\import}{\global\let\import@path\@empty \@doimport\input}
}{
 \PackageWarning{import}{\string\import\space command is already defined!^^J%
   Defining only its \string\inputfrom\space alias.}
}
\newcommand{\inputfrom}{\global\let\import@path\@empty \@doimport\input}
\newcommand{\subimport}{\@doimport\input}
\newcommand{\subinputfrom}{\@doimport\input}
\newcommand{\includefrom}{\global\let\import@path\@empty \@doimport\include}
\newcommand{\subincludefrom}{\@doimport\include}

% Consume now-meaningless "*"
\def\@doimport#1{\@ifstar
  {\@sub@import#1\im@iffileexists}{\@sub@import#1\im@iffileexists}}

% #1 = import command,  #2 = switch for *,  #3 = import path extension
\def\@sub@import#1#2#3{%
  \begingroup
  \protected@edef\@tempa{\endgroup
    \let\noexpand\IfFileExists\noexpand#2%
    \noexpand\@import  \noexpand#1%  param 1
      {\@ifundefined{input@path}{}{\input@path}}% 2
      {\@ifundefined{Ginput@path}{}{\Ginput@path}}% 3
      {\import@path#3}{\import@path}% 4,5
      {\ifx\IfFileExists\im@@IfFileExists \noexpand\im@@IfFileExists 
       \else \noexpand\IfFileExists \fi}}% 6
  \@tempa}
%
% #1 = import command (\input or \include)
% #2 = previous input path list. #3 = previous graphics input path list.
% #4 = full path added to each.  #5 = previous import path.  
% #6 = previous \IfFileExists.   #7 = file name.
%
\def\@import#1#2#3#4#5#6#7{%
  \protected@xdef\import@path{\import@path@fix{#4}}%
  \protected@edef\input@path{{\import@path}#2}%
  \protected@edef\Ginput@path{{\import@path}#3}%
  \protected@edef\import@path@file{% use full path/file for non-*
    \import@path #7}%
%
  \expandafter#1\expandafter{\import@path@file}%
%
  \let\IfFileExists#6% restore after \import*
  \gdef\import@path{#5}%
  \def\input@path{#2}\ifx\input@path\@empty \let\input@path\@undefined \fi
  \def\Ginput@path{#3}\ifx\Ginput@path\@empty \let\Ginput@path\@undefined \fi
}

% Our version of \IfFileExists that gives priority to files on \input@path,
% #1 = file name,  #2 = action when exists, #3 = action when not exists
% In 2020 LaTeX redefines \IfFileExists, so I need two variants.
\@ifundefined{IfFileExists@}{% pre-2020
\long\def \im@iffileexists#1#2#3{%
  \let\@filef@und\@undefined
  \ifx\input@path\@undefined\else 
    \@iffileonpath{#1}{% (also defines \@filef@und)
      \def\reserved@a{#2}%
    }{}% no action yet for not found
  \fi
  \ifx\@filef@und\@undefined % not found on \input@path
    \openin\@inputcheck#1 %
    \ifeof\@inputcheck
      \def\reserved@a{#3}%
    \else
      \closein\@inputcheck
      \edef\@filef@und{#1 }%
      \def\reserved@a{#2}%
  \fi\fi
  \reserved@a}
}{% ca 2020
\DeclareRobustCommand\im@iffileexists[1]{%
  \set@curr@file{#1}%
  \expandafter\im@iffileexists@\expandafter{\@curr@file}}
\long\def \im@iffileexists@#1#2#3{%
  \let\@filef@und\@undefined
  \ifx\input@path\@undefined\else 
    \@iffileonpath{#1}{% (also defines \@filef@und)
      \def\reserved@a{#2}%
    }{}% no action yet for not found
  \fi
  \ifx\@filef@und\@undefined % not found on \input@path
    \openin\@inputcheck"#1" %
    \ifeof\@inputcheck
      \def\reserved@a{#3}%
    \else
      \closein\@inputcheck
      \edef\@filef@und{"#1" }%
      \def\reserved@a{#2}%
  \fi\fi
  \reserved@a}
 }

\let\im@@IfFileExists\IfFileExists % remember original
\gdef\import@path{}

\let\import@path@fix\@firstofone % default

% Check for "./" currdir, and make \import@path@fix ensure trailing /
\gdef\@gtempa{./}
\ifx\@gtempa\@currdir % *x style paths
\gdef\import@path@fix#1{\ifx\delimiter#1\delimiter\else
  \@ensure@one@trailing@slash#1///\delimiter\fi}%
 \gdef\@ensure@one@trailing@slash#1///#2\delimiter{#1/}%
\fi

% Check for "[]" currdir (VMS file names) and set \import@path@fix appropriately
% \subimport{[.subdir]}{file}
\gdef\@gtempa{[]}
\ifx\@gtempa\@currdir % VMS directory syntax
 \gdef\import@path@fix#1{\@gobbleVMSbrack#1][>}
 \gdef\@gobbleVMSbrack#1][#2{#1\ifx>#2\@empty
    \expandafter \strip@prefix \fi % Gobble up to >
    \@gobbleVMSbrack #2}
\fi

==> layout.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'layout.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{213.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61403511)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{layout.pdf}}%
    \put(0.6559382,0.24022199){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright Stretcher glass\end{minipage}}}%
    \put(0.8536593,0.4028402){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright SHG\end{minipage}}}%
    \put(0.4136094,0.43808911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright HM\end{minipage}}}%
    \put(0.04469593,0.31918002){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright AO\end{minipage}}}%
    \put(0.05298425,0.1396823){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright f/40\end{minipage}}}%
    \put(0.20715108,0.1276082){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright Gas cell\end{minipage}}}%
    \put(0.28399768,0.05101276){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright f/25\end{minipage}}}%
    \put(0.52986108,0.54654493){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.54385965\unitlength}\raggedright Michelson \\ interferometer\end{minipage}}}%
    \put(0.16769436,0.60810335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright South beam\end{minipage}}}%
    \put(0.64504228,0.60767767){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright North beam\end{minipage}}}%
    \put(0.48537803,0.2553836){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright DM\end{minipage}}}%
    \put(0.61005342,0.04065651){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.38571435\unitlength}\raggedright To spectrometer\end{minipage}}}%
  \end{picture}%
\endgroup%


==> layout_simple.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'layout_simple.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{240bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54687502)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{layout_simple.pdf}}%
    \put(0.06640625,0.50625){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27265625\unitlength}\raggedright  \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{layout_simple.pdf}}%
    \put(0.61086851,0.21063314){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright Stretcher glass\end{minipage}}}%
    \put(0.76196384,0.34452749){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright SHG\end{minipage}}}%
    \put(0.39614927,0.36255177){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright HM\end{minipage}}}%
    \put(0.04773084,0.28095514){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright AO\end{minipage}}}%
    \put(0.05511263,0.12108999){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright f/40\end{minipage}}}%
    \put(0.21116748,0.11033649){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright Gas cell\end{minipage}}}%
    \put(0.28585898,0.05383742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright f/25\end{minipage}}}%
    \put(0.37600728,0.43262871){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.484375\unitlength}\raggedright Michelson interferometer\end{minipage}}}%
    \put(0.16497779,0.54932602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright Drive beam\end{minipage}}}%
    \put(0.53304248,0.54913377){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright Diagnostic beam\end{minipage}}}%
    \put(0.45896335,0.22413646){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34352684\unitlength}\raggedright DM\end{minipage}}}%
  \end{picture}%
\endgroup%

